MambaGlue: Fast and Robust Local Feature Matching With Mamba

In recent years, robust matching methods using deep learning-based approaches have been actively studied and improved in computer vision tasks. However, there remains a persistent demand for both robust and fast matching techniques. To address this, we propose a novel Mamba-based local feature matching approach, called MambaGlue, where Mamba is an emerging state-of-the-art architecture rapidly gaining recognition for its superior speed in both training and inference, and promising performance compared with Transformer architectures. In particular, we propose two modules: a) MambaAttention mixer to simultaneously and selectively understand the local and global context through the Mamba-based self-attention structure and b) deep confidence score regressor, which is a multi-layer perceptron (MLP)-based architecture that evaluates a score indicating how confidently matching predictions correspond to the ground-truth correspondences. Consequently, our MambaGlue achieves a balance between robustness and efficiency in real-world applications. As verified on various public datasets, we demonstrate that our MambaGlue yields a substantial performance improvement over baseline approaches while maintaining fast inference speed. Our code will be available on https://github.com/url-kaist/MambaGlue

==> pics/fig1/fig1_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{514.80069378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58733353)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.97864597,0.83869604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.00254829\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1_v2.pdf}}%
    \put(-0.07321046,0.10324773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.64547386\unitlength}\centering \footnotesize (a) ERASOR \cite{lim2021ral}\end{minipage}}}%
    \put(0.5331272,0.10072588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43806692\unitlength}\centering \footnotesize (b) Proposed\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1_v2.pdf}}%
    \put(0.1122159,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Remaining dynamic points} $\footnotesize (\downarrow)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig1_v2.pdf}}%
    \put(0.60172622,0.04321641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86139947\unitlength}\raggedright \footnotesize{Rejected static points} $\footnotesize (\downarrow)$\end{minipage}}}%
  \end{picture}%
\endgroup%

